Simple upper and lower bounds on the ultimate success probability for discriminating arbitrary finite-dimensional quantum processes

We consider the problem of discriminating finite-dimensional quantum processes, also called quantum supermaps, that can consist of multiple time steps. Obtaining the ultimate performance for discriminating quantum processes is of fundamental importance, but is challenging mainly due to the necessity of considering all discrimination strategies allowed by quantum mechanics, including entanglement-assisted strategies and adaptive strategies. In the case in which the processes to be discriminated have internal memories, the ultimate performance would generally be more difficult to analyze. In this paper, we present a simple upper bound on the ultimate success probability for discriminating arbitrary quantum processes. In the special case of multi-shot channel discrimination, it can be shown that the ultimate success probability increases by at most a constant factor determined by the given channels if the number of channel evaluations increases by one. We also present a lower bound based on Bayesian updating, which has a low computational cost. Our numerical experiments demonstrate that the proposed bounds are reasonably tight. The proposed bounds do not explicitly depend on any quantum phenomena, and can be readily extended to a general operational probabilistic theory.

==> memo.txt <==
arXivへの投稿時に行うべきこと

・ライセンスは「arXiv.org perpetual, non-exclusive license」を選ぶ
  （CC BY等は出版社等が商用利用する際に問題が生じる可能性がありそう）
・不要なコメントを消す
・TeXファイルが下記の機能を備えていることを確認：
  - bibファイルではなくbblファイルを使う
  - hyperrefを使わない。
  - pxjahyperを使わない。
  - \mathtoolsset{showonlyrefs,showmanualtags} の設定を使わない。

